Over then Under Tangles

Over-then-Under (OU) tangles are oriented tangles whose strands travel through all of their over crossings before any under crossings. In this paper we discuss the idea of gliding: an algorithm by which any tangle diagram could be brought to OU form. Unfortunately, the algorithm is flawed. However, by analyzing cases in which it does succeed we obtain a braid classification result, which we also extend to virtual braids, and provide a Mathematica implementation. We discuss other instances of successful "gliding ideas" which appear in the literature - sometimes in disguise - such as the Drinfel'd double construction, Enriquez's work on quantization of Lie bialgebras, and Audoux and Meilhan's classification of welded homotopy links,

==> figs/OmittedCase.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/OmittedCase.pdf}%
\end{picture}%
%
%  fig2dev_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(969,654)(-11,197)
\end{picture}%


==> figs/StirringOneRow.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/StirringOneRow.pdf}%
\end{picture}%
%
%  fig2dev_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16094,2583)(129,-1883)
\end{picture}%


==> figs/empty.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/empty.pdf}%
\end{picture}%
%
%  fig2dev_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(399,178)(361,109)
\end{picture}%


==> figs/stirring-1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/stirring-1.pdf}%
\end{picture}%
%
%  fig2dev_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16094,2583)(129,-1883)
\end{picture}%


==> figs/stirring-2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/stirring-2.pdf}%
\end{picture}%
%
%  fig2dev_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16094,2583)(129,-1883)
\end{picture}%

